Geometric Ultrasound Localization Microscopy

Contrast-Enhanced Ultra-Sound (CEUS) has become a viable method for non-invasive, dynamic visualization in medical diagnostics, yet Ultrasound Localization Microscopy (ULM) has enabled a revolutionary breakthrough by offering ten times higher resolution. To date, Delay-And-Sum (DAS) beamformers are used to render ULM frames, ultimately determining the image resolution capability. To take full advantage of ULM, this study questions whether beamforming is the most effective processing step for ULM, suggesting an alternative approach that relies solely on Time-Difference-of-Arrival (TDoA) information. To this end, a novel geometric framework for micro bubble localization via ellipse intersections is proposed to overcome existing beamforming limitations. We present a benchmark comparison based on a public dataset for which our geometric ULM outperforms existing baseline methods in terms of accuracy and robustness while only utilizing a portion of the available transducer data.

==> changes_after_review.txt <==
- Fig. 1 adaptation (removal of gap G notation) for clarity
- moved echo matching paragraph from "2.2. Ellipse Intersection" to "2.1 Feature Extraction"
- Time-of-Arrival notation change from lengthy function term $t(\cdot)$ to shorter $t_{n,k}^\star$
- time notation change from bold $\mathbf{t}$ to $t$ for disambiguation
- rephrasing of first sentence in "2.3 Clustering"
- replaced Peremans reference from 1993 with recent equivalent ICRA reference from 2023
- replaced GCC reference (not used) and added original U-Net reference (Ronneberger)
- replaced "biggest bottleneck" with "computationally most expensive"
- added clear description of bold numbers in Table 1 (pointed out by R1)
- added numerical acquisition time speed-up (requested by R1)
- inclusion of in vivo results from rat brain RF data acquisition (pointed out by R1/R2/Meta)
- adaptation of $\mathbf{\hat{m}}_n$ vector example in section 2.1 (pointed out by R5)
- added more keywords
- added reference for nair2018deep
